Technical Report: Higher Order Influence Functions and Minimax Estimation of Nonlinear Functionals

Robins et al, 2008, published a theory of higher order influence functions for inference in semi- and non-parametric models. This paper is a comprehensive manuscript from which Robins et al, was drawn. The current paper includes many results and proofs that were not included in Robins et al due to space limitation. Particular results contained in the present paper that were not reported in Robins et al include the following. Given a set of functionals and their corresponding higher order influence functions, we show how to derive the higher order influence function of their product. We apply this result to obtain higher order influence functions and associated estimators for the mean of a response Y subject to monotone missingness under missing at random. These results also apply to estimating the causal effect of a time dependent treatment on an outcome Y in the presence of time-varying confounding. Finally, we include an appendix that contains proofs for all theorems that were stated without proof in Robins et al, 2008. The initial part of the paper is closely related to Robins et al, the latter parts differ.

==> thmsupp.txt <==
%theorem support
%Copyright (C) 1994-95 TCI Software Research
\typeout{TCI Theorem Support for Scientific Word <1 July 1994>.}
%

\def\newfmtname{LaTeX2e}

\def\chkcompat{%
  \if@compatibility
  \else
    \DeclareOption{thmsa}{\input thmsa.sty}
    \DeclareOption{thmsb}{\input thmsb.sty}
    \DeclareOption{thmsc}{\input thmsc.sty}
    \DeclareOption{thmsd}{\input thmsd.sty}
    \ProcessOptions
  \fi
}

\ifx\fmtname\newfmtname  
  \chkcompat
\fi
\endinput

